Structure of IRAS 05168+3634 star-forming region

This study aims to determine the main physical parameters (N(H2) hydrogen column density and Td dust temperature) of the Interstellar medium, and their distribution in the extended star-forming region, which includes IRAS 05156+3643, 05162+3639, 05168+3634, 05177+3636, and 05184+3635 sources. We also provide a comparative analysis of the properties of the Interstellar medium and young stellar objects. Analysis of the results revealed that Interstellar medium forms relativity dense condensations around IRAS sources, which are interconnected by a filament structure. In general, in sub-regions Td varies from 11 to 24 K, and N(H2) - from 1.0 to 4.0 x 10^23 cm^(-2). The masses of the ISM vary from 1.7 x 10^4 to 2.1 x 10^5 Msol. All BGPSv2 objects identified in this star-forming region are located at the N(H2) maximum. The direction of the outflows, which were found in two sub-regions, IRAS 05168+3634 and 05184+3635, correlates well with the isodenses direction. The sub-regions with the highest N(H2) and Interstellar medium mass have the largest percentage of young stellar objects with Class I evolutionary stage. The wide spread of the evolutionary ages of stars in all sub-regions (from 10^5 to 10^7 years) suggests that the process of star formation in the considered region is sequential. In those sub-regions where the mass of the initial, parent molecular cloud is larger, this process is likely to proceed more actively. On the Gaia EDR3 database, it can be assumed that all sub-regions are embedded in the single molecular cloud and belong to the same star-forming region, which is located at a distance of about 1.9 kpc.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
